Measurement of the CP asymmetry in $D^+ \to \pi^+ \pi^0$ decays at Belle II

We measure the CP asymmetry in $D^+ \to \pi^+ \pi^0$ decays reconstructed in $e^+ e^-$ collisions at the Belle II experiment using a data set corresponding to an integrated luminosity of 428 fb$^{-1}$. A control sample of $D^+ \to \pi^+ K_{S}$ decays is used to correct for detection and production asymmetries. The result, $A_{CP}(D^+ \to \pi^+\pi^0) =(-1.8 \pm 0.9 \pm 0.1)\%$, where the first uncertainty is statistical and the second systematic, is the most precise determination to date. It agrees with the prediction of CP symmetry from the standard model, and with results of previous measurements.

==> authors/pub084-arxiv.txt <==
Belle II Collaboration: I. Adachi, L. Aggarwal, H. Ahmed, H. Aihara, N. Akopov, S. Alghamdi, M. Alhakami, A. Aloisio, K. Amos, M. Angelsmark, N. Anh Ky, C. Antonioli, D. M. Asner, H. Atmacan, V. Aushev, M. Aversano, R. Ayad, V. Babu, H. Bae, N. K. Baghel, P. Bambade, Sw. Banerjee, S. Bansal, M. Barrett, M. Bartl, J. Baudot, A. Baur, A. Beaubien, F. Becherer, J. Becker, J. V. Bennett, F. U. Bernlochner, V. Bertacchi, M. Bertemes, E. Bertholet, M. Bessner, S. Bettarini, V. Bhardwaj, B. Bhuyan, F. Bianchi, D. Biswas, A. Bobrov, D. Bodrov, A. Bondar, G. Bonvicini, J. Borah, A. Boschetti, A. Bozek, M. Bra\v{c}ko, P. Branchini, R. A. Briere, T. E. Browder, A. Budano, S. Bussino, Q. Campagna, M. Campajola, L. Cao, G. Casarosa, C. Cecchi, M.-C. Chang, P. Cheema, L. Chen, B. G. Cheon, K. Chilikin, J. Chin, K. Chirapatpimol, H.-E. Cho, K. Cho, S.-J. Cho, S.-K. Choi, S. Choudhury, I. Consigny, L. Corona, J. X. Cui, S. Das, E. De La Cruz-Burelo, S. A. De La Motte, G. De Pietro, R. de Sangro, M. Destefanis, A. Di Canto, Z. Dole\v{z}al, I. Dom\'{\i}nguez Jim\'{e}nez, T. V. Dong, X. Dong, M. Dorigo, K. Dugic, G. Dujany, P. Ecker, D. Epifanov, J. Eppelt, R. Farkas, P. Feichtinger, T. Ferber, T. Fillinger, C. Finck, G. Finocchiaro, F. Forti, A. Frey, B. G. Fulsom, A. Gabrielli, A. Gale, E. Ganiev, M. Garcia-Hernandez, R. Garg, G. Gaudino, V. Gaur, V. Gautam, A. Gaz, A. Gellrich, D. Ghosh, H. Ghumaryan, G. Giakoustidis, R. Giordano, A. Giri, P. Gironella Gironell, B. Gobbo, R. Godang, O. Gogota, P. Goldenzweig, W. Gradl, E. Graziani, D. Greenwald, Y. Guan, K. Gudkova, I. Haide, H. Hayashii, S. Hazra, C. Hearty, M. T. Hedges, A. Heidelbach, G. Heine, I. Heredia de la Cruz, M. Hern\'{a}ndez Villanueva, T. Higuchi, M. Hoek, M. Hohmann, R. Hoppe, P. Horak, C.-L. Hsu, T. Humair, T. Iijima, K. Inami, G. Inguglia, N. Ipsita, A. Ishikawa, R. Itoh, M. Iwasaki, D. Jacobi, W. W. Jacobs, D. E. Jaffe, E.-J. Jang, Q. P. Ji, S. Jia, Y. Jin, A. Johnson, K. K. Joo, J. Kandra, K. H. Kang, G. Karyan, T. Kawasaki, F. Keil, C. Ketter, C. Kiesling, C.-H. Kim, D. Y. Kim, J.-Y. Kim, K.-H. Kim, Y.-K. Kim, H. Kindo, K. Kinoshita, P. Kody\v{s}, T. Koga, S. Kohani, K. Kojima, A. Korobov, S. Korpar, E. Kovalenko, R. Kowalewski, P. Kri\v{z}an, P. Krokovny, Y. Kulii, R. Kumar, K. Kumara, T. Kunigo, A. Kuzmin, Y.-J. Kwon, K. Lalwani, T. Lam, L. Lanceri, J. S. Lange, T. S. Lau, M. Laurenza, R. Leboucher, F. R. Le Diberder, M. J. Lee, C. Lemettais, P. Leo, P. M. Lewis, C. Li, H.-J. Li, L. K. Li, S. X. Li, W. Z. Li, Y. Li, Y. B. Li, Y. P. Liao, J. Libby, J. Lin, S. Lin, M. H. Liu, Q. Y. Liu, Y. Liu, Z. Liu, D. Liventsev, S. Longo, A. Lozar, T. Lueck, C. Lyu, Y. Ma, M. Maggiora, S. P. Maharana, R. Maiti, G. Mancinelli, R. Manfredi, E. Manoni, M. Mantovano, D. Marcantonio, S. Marcello, C. Marinas, C. Martellini, A. Martens, T. Martinov, L. Massaccesi, M. Masuda, D. Matvienko, S. K. Maurya, M. Maushart, J. A. McKenna, Z. Mediankin Gruberov\'{a}, R. Mehta, F. Meier, D. Meleshko, M. Merola, C. Miller, M. Mirra, S. Mitra, K. Miyabayashi, G. B. Mohanty, S. Mondal, S. Moneta, A. L. Moreira de Carvalho, H.-G. Moser, R. Mussa, I. Nakamura, M. Nakao, Y. Nakazawa, M. Naruki, Z. Natkaniec, A. Natochii, M. Nayak, M. Neu, S. Nishida, R. Okubo, H. Ono, Y. Onuki, E. R. Oxford, G. Pakhlova, S. Pardi, K. Parham, H. Park, J. Park, S.-H. Park, B. Paschen, A. Passeri, S. Patra, S. Paul, T. K. Pedlar, I. Peruzzi, R. Pestotnik, L. E. Piilonen, P. L. M. Podesta-Lerma, T. Podobnik, A. Prakash, C. Praz, S. Prell, E. Prencipe, M. T. Prim, S. Privalov, H. Purwar, P. Rados, G. Raeuber, S. Raiz, V. Raj, K. Ravindran, J. U. Rehman, M. Reif, S. Reiter, M. Remnev, L. Reuter, D. Ricalde Herrmann, I. Ripp-Baudot, G. Rizzo, S. H. Robertson, J. M. Roney, A. Rostomyan, N. Rout, D. A. Sanders, S. Sandilya, L. Santelj, C. Santos, V. Savinov, B. Scavino, C. Schmitt, M. Schnepf, K. Schoenning, C. Schwanda, A. J. Schwartz, Y. Seino, A. Selce, K. Senyo, J. Serrano, M. E. Sevior, C. Sfienti, W. Shan, G. Sharma, X. D. Shi, T. Shillington, T. Shimasaki, J.-G. Shiu, D. Shtol, B. Shwartz, A. Sibidanov, F. Simon, J. Skorupa, R. J. Sobie, M. Sobotzik, A. Soffer, A. Sokolov, E. Solovieva, S. Spataro, B. Spruck, M. Stari\v{c}, P. Stavroulakis, S. Stefkova, L. Stoetzer, R. Stroili, M. Sumihama, H. Svidras, M. Takizawa, S. S. Tang, K. Tanida, F. Tenchini, F. Testa, O. Tittel, R. Tiwary, D. Tonelli, E. Torassa, K. Trabelsi, F. F. Trantou, I. Tsaklidis, M. Uchida, I. Ueda, T. Uglov, K. Unger, Y. Unno, K. Uno, S. Uno, P. Urquijo, Y. Ushiroda, S. E. Vahsen, R. van Tonder, K. E. Varvell, M. Veronesi, V. S. Vismaya, L. Vitale, R. Volpe, M. Wakai, S. Wallner, M.-Z. Wang, X. L. Wang, A. Warburton, S. Watanuki, C. Wessel, E. Won, B. D. Yabsley, S. Yamada, W. Yan, S. B. Yang, J. Yelton, K. Yi, J. H. Yin, K. Yoshihara, J. Yuan, Y. Yusa, L. Zani, F. Zeng, M. Zeyrek, B. Zhang, V. Zhilich, J. S. Zhou, Q. D. Zhou, L. Zhu, R. \v{Z}leb\v{c}\'{i}k

